Surveillance Testing for Rapid Detection of Outbreaks in Facilities

This paper develops an agent-based disease spread model on a contact network in an effort to guide efforts at surveillance testing in small to moderate facilities such as nursing homes and meat-packing plants. The model employs Monte Carlo simulations of viral spread sample paths in the contact network. The original motivation was to detect COVID-19 outbreaks quickly in such facilities, but the model can be applied to any communicable disease. In particular, the model provides guidance on how many test to administer each day and on the importance of the testing order among staff or workers.

==> filecontents/K152_c124_p0.003_l3_f0.21.csv <==
days,cuminfected,cuminfected95ub,cuminfected95lb,cuminfectious,cuminfectious95ub,cuminfectious95lb,newinfected,newinfected95ub,newinfected95lb
1,3.32946,6.215493352,0.443426648,1.2453,2.249478049,0.241121951,1.08416,3.45635691,0
2,5.16892,10.19544921,0.142390792,1.69508,3.348306938,0.041853062,1.3927,4.206789554,0
3,7.2698,14.36346431,0.176135691,2.14814,4.252010373,0.044269627,1.65516,4.746599707,0
4,10.60228,21.13822692,0.06633308,3.67236,7.31769235,0.02702765,2.89486,7.54177389,0
5,15.12542,30.10410494,0.14673506,5.4943,10.95556752,0.03303248,4.09962,9.81620314,0
6,20.7237,40.56282332,0.884576678,7.57024,14.94630786,0.194172143,5.18804,11.5462392,0
7,27.82082,53.19191238,2.449727623,10.87,21.5376554,0.202344604,6.70342,13.90046429,0
8,36.32724,67.35838649,5.296093513,15.35594,30.33603507,0.375844933,8.13234,15.73293244,0.531747555
9,45.85522,81.86138232,9.849057684,20.90782,40.66274963,1.152890367,9.17716,16.50878996,1.845530037
10,56.05366,95.82415038,16.28316962,27.94476,53.14948427,2.740035725,9.87668,16.72689323,3.026466771
11,66.43176,108.4188223,24.44469767,36.37236,67.17959162,5.565128381,10.08736,16.35244971,3.822270286
12,76.54712,119.2210806,33.87315938,45.81238,81.54558174,10.07917826,9.85772,15.80925489,3.906185115
13,86.11302,128.0812404,44.14479963,55.91672,95.38263797,16.45080203,9.33904,15.16472314,3.513356864
14,94.92776,135.1042826,54.75123741,66.20412,107.85998,24.54826001,8.61318,14.42116975,2.805190248
15,102.92862,140.5192006,65.33803938,76.22584,118.5571791,33.89450087,7.83022,13.63848902,2.021950976
16,110.09276,144.6902276,75.49529239,85.70908,127.3248478,44.09331218,7.01496,12.6950847,1.334835295
17,116.43662,147.8404262,85.03281379,94.44426,134.2732855,54.61523445,6.21508,11.71815849,0.712001507
18,122.0299,150.1702396,93.88956042,102.37404,139.6517856,65.09629436,5.48504,10.73565144,0.234428562
19,126.88094,151.8944877,101.8673923,109.4759,143.7866469,75.16515309,4.75776,9.657477667,0
20,131.09866,153.1472894,109.0500306,115.76284,146.9125814,84.61309856,4.14142,8.686718903,0


==> filecontents/K152_c12_p0.003_varyingt.csv <==
k,tol3,tol4,tol5,tol6,tol7,tol8,tol9,tol10,tol11,tol12,tol13,tol14
1,0.02736,0.04586,0.07482,0.1079,0.15742,0.2221,0.30528,0.39456,0.50268,0.5994,0.70446,0.7839
2,0.0513,0.08838,0.13886,0.20094,0.28984,0.39226,0.50778,0.61892,0.72858,0.81754,0.88514,0.92824
3,0.07582,0.12912,0.20046,0.2863,0.39792,0.51998,0.64228,0.75374,0.84078,0.90342,0.944,0.96972
4,0.10018,0.16852,0.26116,0.36552,0.49404,0.61616,0.73834,0.83314,0.90104,0.94524,0.97096,0.98418
5,0.12442,0.20692,0.31562,0.43472,0.56522,0.69344,0.80616,0.88506,0.93516,0.96504,0.9827,0.99076
6,0.15008,0.2471,0.3654,0.495,0.63444,0.75546,0.85442,0.9171,0.9559,0.97852,0.98912,0.99484
7,0.17478,0.28116,0.41292,0.54988,0.68738,0.8053,0.88926,0.94196,0.9698,0.98616,0.99262,0.9967
8,0.1978,0.31684,0.45578,0.60162,0.73508,0.83976,0.91668,0.95638,0.97898,0.99094,0.99502,0.99782
9,0.22178,0.35134,0.49946,0.64484,0.774,0.8706,0.9364,0.96758,0.98544,0.99316,0.99696,0.9986
10,0.245,0.3814,0.53432,0.6809,0.80998,0.89462,0.94886,0.97534,0.98996,0.99562,0.99822,0.99918
11,0.26694,0.41082,0.57286,0.71788,0.83688,0.91612,0.9607,0.98302,0.99274,0.99698,0.99872,0.99944
12,0.2897,0.43834,0.60624,0.74876,0.86212,0.93256,0.9688,0.9869,0.99488,0.99796,0.99928,0.9997
13,0.30602,0.46692,0.63204,0.77852,0.8839,0.94666,0.97638,0.99072,0.99612,0.9986,0.99934,0.99974
14,0.32796,0.49784,0.66314,0.80404,0.90102,0.95516,0.9815,0.99276,0.99752,0.99882,0.99964,0.99992
15,0.34396,0.52228,0.6924,0.82828,0.91642,0.96508,0.9864,0.9957,0.99808,0.99906,0.99966,0.99982
16,0.3677,0.54778,0.71996,0.84746,0.9286,0.97222,0.99022,0.99622,0.99854,0.99922,0.99978,0.99996
17,0.38964,0.57296,0.74384,0.86732,0.9415,0.97916,0.99356,0.99684,0.99874,0.99948,0.9999,0.99994
18,0.40724,0.59644,0.76462,0.8837,0.9505,0.9843,0.9936,0.9974,0.99904,0.9995,0.99986,0.99988
19,0.42512,0.61692,0.7839,0.89824,0.96018,0.98712,0.9948,0.99824,0.99924,0.9997,0.99988,0.99992
20,0.44772,0.64068,0.80214,0.91416,0.96868,0.98886,0.99522,0.99788,0.99914,0.99978,0.99992,1
21,0.46394,0.66128,0.82308,0.92578,0.97444,0.99024,0.9962,0.99848,0.99934,0.99974,0.99992,0.99998
22,0.4804,0.68266,0.83872,0.93414,0.9786,0.99152,0.9967,0.99856,0.99958,0.99994,0.99994,1
23,0.49632,0.70374,0.85626,0.9456,0.98162,0.99292,0.99732,0.99896,0.99972,0.99982,0.99992,0.99996
24,0.51632,0.71742,0.86928,0.95564,0.98376,0.99388,0.99796,0.99888,0.99946,0.99994,0.99996,1
25,0.53282,0.74016,0.88404,0.96314,0.98502,0.99428,0.99836,0.99928,0.99976,0.99994,0.99994,1
26,0.5505,0.75416,0.89694,0.96634,0.98664,0.99482,0.99844,0.99928,0.99986,0.99994,0.99998,1
27,0.56332,0.77198,0.90918,0.968,0.98796,0.99542,0.99868,0.9996,0.99996,0.99996,0.99998,1
28,0.58006,0.78894,0.92278,0.97218,0.98984,0.9965,0.9988,0.99968,0.99998,1,0.99996,1
29,0.59844,0.8018,0.9319,0.97546,0.99124,0.99712,0.99902,0.99962,0.99996,0.99996,1,1
30,0.61316,0.81598,0.94114,0.9767,0.99078,0.99718,0.99916,0.99968,0.99994,0.99994,0.99998,1
31,0.62834,0.8299,0.94622,0.97862,0.99218,0.99782,0.99936,0.99976,0.99992,0.99998,1,1
32,0.64378,0.8429,0.94854,0.98064,0.99304,0.99838,0.99948,0.99982,0.9999,1,1,1
33,0.65906,0.85622,0.95208,0.98232,0.99434,0.99806,0.99944,0.99984,0.99994,0.99996,1,1
34,0.67368,0.86668,0.95652,0.98376,0.99538,0.99844,0.99954,0.99978,0.99996,1,1,1
35,0.68894,0.88268,0.9588,0.98602,0.99568,0.99862,0.9997,0.99984,0.99992,1,1,1
36,0.70206,0.89298,0.96256,0.98582,0.99638,0.99896,0.99974,0.99994,0.99998,1,0.99998,1
37,0.71664,0.9053,0.96202,0.9879,0.9962,0.9991,0.99968,0.99992,0.99998,1,1,1
38,0.72892,0.91852,0.96506,0.989,0.99676,0.99926,0.9997,0.99992,0.99996,0.99998,1,1
39,0.74502,0.91684,0.96662,0.98936,0.9973,0.99948,0.99994,0.99996,0.99996,1,1,1
40,0.75542,0.92154,0.96966,0.9908,0.99794,0.99938,0.9999,0.99992,0.99998,1,1,1
41,0.77024,0.92444,0.97096,0.99102,0.99798,0.99942,0.99986,0.99998,0.99998,1,0.99998,1
42,0.78066,0.92934,0.97452,0.99254,0.99838,0.99968,0.99984,0.99998,0.99998,0.99998,1,1
43,0.79392,0.931,0.97452,0.99332,0.99826,0.9996,0.99986,0.99998,0.99998,1,1,1
44,0.80392,0.9348,0.97748,0.99388,0.99856,0.99956,0.99992,0.99998,1,0.99998,1,1
45,0.81774,0.93462,0.97842,0.99434,0.99892,0.99964,0.99992,0.99998,1,1,1,1
46,0.82714,0.93944,0.9795,0.99552,0.99884,0.99968,0.99992,0.99998,0.99998,1,1,1
47,0.84074,0.9423,0.9812,0.9957,0.99906,0.99966,0.99996,0.99994,1,1,1,1
48,0.84848,0.94612,0.9818,0.99614,0.99912,0.99964,0.99992,0.99998,0.99998,1,1,1
49,0.85858,0.94724,0.98386,0.99664,0.99914,0.99968,0.99986,1,0.99998,1,1,1
50,0.87202,0.94966,0.98458,0.99702,0.99924,0.99984,1,1,1,1,1,1
51,0.87626,0.95308,0.98598,0.99742,0.99934,0.9997,0.99996,1,1,1,1,1
52,0.88274,0.95516,0.98676,0.99762,0.99926,0.99982,0.99996,1,1,1,1,1
53,0.88344,0.95586,0.98868,0.99768,0.99934,0.99982,0.99994,1,1,1,1,1
54,0.88784,0.95792,0.98938,0.99802,0.99948,0.9999,0.99996,0.99998,1,1,1,1
55,0.88956,0.96056,0.98996,0.99812,0.9996,0.99996,0.99996,1,1,1,1,1
56,0.89424,0.96146,0.99136,0.99848,0.99952,0.9999,0.99994,0.99998,1,1,1,1
57,0.8956,0.96398,0.99178,0.99842,0.99968,0.99992,0.99998,0.99998,1,1,1,1
58,0.9005,0.96374,0.99236,0.99844,0.99948,0.9999,0.99996,1,1,1,1,1
59,0.90414,0.96702,0.9937,0.99854,0.99964,0.99994,0.99996,1,1,0.99998,1,1
60,0.90252,0.96792,0.99488,0.99848,0.99952,0.99998,1,1,1,1,1,1
61,0.90712,0.96926,0.99546,0.9989,0.99974,0.99994,0.99998,1,1,1,1,1
62,0.91046,0.9719,0.99584,0.99894,0.99986,0.99996,0.99996,1,0.99998,1,1,1
63,0.91224,0.97294,0.99602,0.999,0.99982,0.99998,0.99998,1,1,1,1,1
64,0.91266,0.97492,0.99564,0.99896,0.9998,0.9999,1,1,1,1,1,1
65,0.91466,0.976,0.996,0.99886,0.99978,0.99998,1,0.99998,1,1,1,1
66,0.9183,0.9775,0.99634,0.99908,0.99986,0.99998,1,1,1,1,1,1
67,0.91922,0.97906,0.99602,0.99912,0.9998,1,1,1,1,1,1,1
68,0.92346,0.97974,0.99628,0.99932,0.99994,0.99998,0.99996,1,1,1,1,1
69,0.92216,0.98168,0.99662,0.9992,0.9999,0.99996,1,1,1,1,1,1
70,0.92588,0.9826,0.9973,0.99946,0.99988,1,1,1,1,1,1,1
71,0.92776,0.98492,0.9969,0.99964,0.99996,0.99998,1,1,1,1,1,1
72,0.92966,0.98616,0.99748,0.99936,0.99988,0.99996,1,1,1,1,1,1
73,0.9325,0.9866,0.99778,0.99954,0.99996,1,1,1,1,1,1,1
74,0.93638,0.98778,0.99786,0.99948,0.9999,1,1,1,1,1,1,1
75,0.93666,0.98894,0.99776,0.99958,0.99994,1,1,1,1,1,1,1
76,0.94022,0.98962,0.99792,0.9999,0.99998,1,1,1,1,1,1,1


==> filecontents/K152_c12_t7_varyingp.csv <==
k,prob_p0.001,prob_p0.003,prob_p0.006,prob_p0.01,prob_p0.015,prob_p0.03
1,0.1065,0.15742,0.22898,0.31618,0.4167,0.62524
2,0.20686,0.28984,0.39824,0.52928,0.65358,0.85664
3,0.29088,0.39792,0.53134,0.67332,0.79276,0.94546
4,0.36424,0.49404,0.62786,0.76832,0.87468,0.97816
5,0.42946,0.56522,0.70896,0.83484,0.9237,0.9908
6,0.49384,0.63444,0.76994,0.88272,0.95188,0.99568
7,0.5522,0.68738,0.8166,0.91476,0.97026,0.99832
8,0.59786,0.73508,0.85358,0.94068,0.98012,0.99912
9,0.64356,0.774,0.88476,0.95666,0.98668,0.99968
10,0.6803,0.80998,0.9093,0.9688,0.9913,0.99986
11,0.71798,0.83688,0.92618,0.97684,0.99494,0.9999
12,0.75018,0.86212,0.94072,0.98268,0.99696,0.99998
13,0.779,0.8839,0.9521,0.98752,0.99788,0.99996
14,0.80882,0.90102,0.96128,0.99018,0.99848,0.99998
15,0.82956,0.91642,0.96928,0.99274,0.9989,0.99998
16,0.84922,0.9286,0.97636,0.99454,0.99916,1
17,0.86962,0.9415,0.98026,0.99654,0.99946,1
18,0.88882,0.9505,0.98552,0.99732,0.99972,1
19,0.90486,0.96018,0.98878,0.99838,0.99972,1
20,0.92052,0.96868,0.99086,0.99872,0.99988,1
21,0.93522,0.97444,0.99348,0.99866,0.99984,1
22,0.94666,0.9786,0.99492,0.9991,0.99996,1
23,0.9502,0.98162,0.99578,0.99938,0.99996,1
24,0.95514,0.98376,0.99584,0.99962,1,1
25,0.95856,0.98502,0.99646,0.99966,0.99994,1
26,0.9619,0.98664,0.9974,0.9997,1,1
27,0.96492,0.98796,0.99788,0.99976,1,1
28,0.96862,0.98984,0.99782,0.99984,1,1
29,0.97008,0.99124,0.99828,0.9998,1,1
30,0.97308,0.99078,0.9982,0.99982,1,1
31,0.97492,0.99218,0.99894,0.99988,1,1
32,0.97746,0.99304,0.99896,0.99996,1,1
33,0.98006,0.99434,0.99904,0.99988,1,1
34,0.98268,0.99538,0.99936,0.99988,1,1
35,0.98462,0.99568,0.99918,0.99992,1,1
36,0.98512,0.99638,0.99928,0.99994,1,1
37,0.98674,0.9962,0.99946,0.99992,1,1
38,0.98852,0.99676,0.9996,1,1,1
39,0.9892,0.9973,0.99948,0.99996,1,1
40,0.99084,0.99794,0.99962,1,1,1
41,0.99212,0.99798,0.99968,1,1,1
42,0.99284,0.99838,0.9997,1,1,1
43,0.99374,0.99826,0.99974,0.99998,1,1
44,0.99478,0.99856,0.99978,1,1,1
45,0.99522,0.99892,0.9999,0.99996,1,1
46,0.99558,0.99884,0.99972,1,1,1
47,0.99546,0.99906,0.99982,0.99998,1,1
48,0.9955,0.99912,0.99992,1,1,1
49,0.99584,0.99914,0.99988,0.99998,1,1
50,0.99636,0.99924,1,0.99996,1,1
51,0.9969,0.99934,0.9999,0.99998,1,1
52,0.99676,0.99926,0.99992,1,1,1
53,0.99658,0.99934,0.99988,1,1,1
54,0.99732,0.99948,0.99996,0.99998,1,1
55,0.99754,0.9996,0.99996,1,1,1
56,0.99762,0.99952,0.99996,1,1,1
57,0.99776,0.99968,0.99992,1,1,1
58,0.99796,0.99948,0.99988,1,1,1
59,0.99818,0.99964,0.99996,1,1,1
60,0.99842,0.99952,1,1,1,1
61,0.99844,0.99974,0.99996,1,1,1
62,0.9988,0.99986,0.99998,1,1,1
63,0.99894,0.99982,0.99998,1,1,1
64,0.99906,0.9998,0.99998,1,1,1
65,0.99928,0.99978,1,1,1,1
66,0.99936,0.99986,0.99998,1,1,1
67,0.99936,0.9998,0.99998,1,1,1
68,0.99922,0.99994,0.99998,1,1,1
69,0.99928,0.9999,0.99998,1,1,1
70,0.99944,0.99988,1,1,1,1
71,0.99948,0.99996,1,1,1,1
72,0.99938,0.99988,0.99998,1,1,1
73,0.99946,0.99996,1,1,1,1
74,0.99964,0.9999,1,1,1,1
75,0.99954,0.99994,1,1,1,1
76,0.99962,0.99998,1,1,1,1


==> filecontents/LTC_s152_c12_p0.006_l3_t4_f0.21_varyingtestprotocol.csv <==
k,degreerank_prob,PageRank_prob,simulationrank_prob
1,0.07022,0.07044,0.06926
2,0.1365,0.13704,0.13462
3,0.19646,0.19534,0.1943
4,0.2506,0.25252,0.25146
5,0.30122,0.30142,0.30236
6,0.348,0.34308,0.34582
7,0.38796,0.39222,0.38826
8,0.4292,0.42922,0.43218
9,0.46562,0.46464,0.46276
10,0.50242,0.49912,0.4985
11,0.5316,0.53248,0.53136
12,0.56222,0.56236,0.56514
13,0.5904,0.58834,0.59364
14,0.61752,0.61994,0.61654
15,0.64234,0.64874,0.6429
16,0.66664,0.66988,0.66828
17,0.6901,0.6913,0.69152
18,0.71068,0.71376,0.71242
19,0.73012,0.7318,0.72986
20,0.7476,0.75186,0.75034
21,0.76708,0.76656,0.76866
22,0.78418,0.78262,0.78002
23,0.79964,0.79832,0.80116
24,0.81246,0.81296,0.8139
25,0.8266,0.82768,0.82828
26,0.8419,0.84092,0.84034
27,0.85006,0.85064,0.85326
28,0.86478,0.86306,0.86446
29,0.87604,0.87792,0.87578
30,0.88468,0.8899,0.88732
31,0.90262,0.9039,0.90286
32,0.91848,0.9191,0.91814
33,0.92738,0.929,0.9296
34,0.939,0.93922,0.93822
35,0.9464,0.94522,0.9479
36,0.9516,0.95364,0.95362
37,0.9589,0.95882,0.95936
38,0.9652,0.96394,0.96364
39,0.96502,0.9653,0.96534
40,0.96638,0.96698,0.9684
41,0.96816,0.96858,0.96922
42,0.9701,0.97096,0.97014
43,0.97014,0.97164,0.97236
44,0.97334,0.97358,0.97224
45,0.97458,0.97462,0.97446
46,0.97522,0.97586,0.97472
47,0.97694,0.97542,0.97702
48,0.9777,0.97818,0.97802
49,0.97978,0.97996,0.97852
50,0.97906,0.9797,0.9803
51,0.98146,0.98056,0.97982
52,0.98008,0.9812,0.98106
53,0.9825,0.98232,0.98134
54,0.98276,0.98186,0.9825
55,0.98242,0.98218,0.9828
56,0.98216,0.98446,0.9832
57,0.98504,0.98458,0.98456
58,0.98472,0.9854,0.98422
59,0.98474,0.98572,0.98628
60,0.9859,0.98666,0.98604
61,0.98726,0.98726,0.9872
62,0.98898,0.98858,0.98916
63,0.9904,0.99052,0.99016
64,0.99146,0.99174,0.9913
65,0.99258,0.99154,0.99248
66,0.99232,0.99262,0.9934
67,0.9943,0.99378,0.99344
68,0.994,0.99416,0.99482
69,0.99524,0.99486,0.9948
70,0.99528,0.99532,0.99536
71,0.99542,0.9953,0.99536
72,0.9962,0.99612,0.99648
73,0.99674,0.99592,0.99668
74,0.9971,0.99642,0.99658
75,0.9969,0.997,0.99666
76,0.99768,0.99722,0.99718


==> filecontents/LTC_s152_c12_p0.006_l3_t7_f0.21_varyingtestprotocol.csv <==
k,degreerank_prob,PageRank_prob,simulationrank_prob
1,0.28714,0.28546,0.29184
2,0.4675,0.46778,0.46456
3,0.58558,0.5904,0.59036
4,0.6742,0.6697,0.672
5,0.72956,0.73436,0.73446
6,0.77188,0.78008,0.77232
7,0.80938,0.81548,0.80994
8,0.8388,0.83974,0.83876
9,0.86408,0.87086,0.86138
10,0.89322,0.897,0.89002
11,0.91736,0.91498,0.91248
12,0.93176,0.93066,0.92818
13,0.94002,0.94298,0.94068
14,0.9504,0.9514,0.94946
15,0.95624,0.95902,0.9563
16,0.9619,0.96288,0.96256
17,0.96784,0.96992,0.96904
18,0.9725,0.97514,0.97376
19,0.97812,0.97938,0.97724
20,0.99054,0.99094,0.9906
21,0.99444,0.99434,0.9947
22,0.99556,0.99584,0.99606
23,0.99622,0.9957,0.99608
24,0.99622,0.99596,0.99682
25,0.99702,0.99658,0.99702
26,0.99706,0.9973,0.99698
27,0.99666,0.99742,0.9972
28,0.997,0.99752,0.99688
29,0.99754,0.998,0.99786
30,0.99832,0.9979,0.9981
31,0.99834,0.99882,0.9986
32,0.99842,0.99886,0.9988
33,0.99896,0.99882,0.99886
34,0.99918,0.99918,0.99908
35,0.99924,0.99918,0.99954
36,0.99946,0.99934,0.99926
37,0.99956,0.99938,0.99944
38,0.9995,0.99956,0.99964
39,0.9997,0.99968,0.99982
40,0.9998,0.99974,0.99982
41,0.99986,0.99976,0.99978
42,0.99972,0.99982,0.99992
43,0.99988,0.99982,0.99978
44,0.9999,0.9998,0.99984
45,0.9999,0.9998,0.99984
46,0.99992,0.9998,0.99986
47,0.9998,0.99996,0.99982
48,0.99982,0.99986,0.99992
49,0.99992,0.99994,0.99992
50,0.9999,0.99988,0.99994
51,0.99996,0.99996,0.99994
52,0.99992,0.99994,0.99998
53,0.99992,0.99996,0.9999
54,0.99992,0.99998,0.99992
55,1,0.99996,0.99994
56,0.99992,0.99994,0.99998
57,1,0.99996,1
58,1,0.99994,0.99992
59,0.99998,0.99998,0.99994
60,0.99998,0.99996,0.99998
61,1,1,1
62,1,1,1
63,0.99998,1,0.99996
64,0.99998,0.99998,0.99994
65,1,1,1
66,0.99998,1,0.99998
67,1,0.99998,0.99992
68,1,1,0.99996
69,1,0.99998,1
70,1,1,1
71,1,0.99998,1
72,1,1,1
73,1,1,1
74,1,1,1
75,1,1,1
76,1,1,1


==> filecontents/crossing_K100_p0.01_r0.05_f0.21_l3_d80_t6_varyingtestprotocol.csv <==
k,circular_prob,random_prob,new_prob
1,0.42626,0.41412,0.42724
2,0.68246,0.65484,0.66688
3,0.81312,0.78988,0.8092
4,0.88598,0.86752,0.88692
5,0.92938,0.9177,0.9287
6,0.95486,0.94668,0.9566
7,0.9702,0.96576,0.97028
8,0.98128,0.97752,0.97938
9,0.98826,0.98492,0.98692
10,0.99146,0.99058,0.9915
11,0.9939,0.99384,0.9936
12,0.99606,0.99602,0.99578
13,0.99744,0.99686,0.99716
14,0.99832,0.9981,0.99842
15,0.99876,0.99874,0.9988
16,0.99928,0.99914,0.99918
17,0.99968,0.99946,0.99946
18,0.99942,0.9996,0.99982
19,0.9996,0.99974,0.99982
20,0.99988,0.99988,0.99978


==> filecontents/neighboring_K100_p0.0001_r0.05_f0.21_l3_d60_varyingt.csv <==
k,tol4_prob,tol4_lb,tol4_ub,tol5_prob,tol5_lb,tol5_ub,tol6_prob,tol6_lb,tol6_ub,tol7_prob,tol7_lb,tol7_ub,tol8_prob,tol8_lb,tol8_ub,tol9_prob,tol9_lb,tol9_ub,tol10_prob,tol10_lb,tol10_ub
1,0.05396,0.05198,0.05594,0.10342,0.100751,0.106089,0.16888,0.165596,0.172164,0.27258,0.268677,0.276483,0.42254,0.41821,0.42687,0.59164,0.587332,0.595948,0.75086,0.747069,0.754651
2,0.10508,0.102392,0.107768,0.19384,0.190375,0.197305,0.29356,0.289568,0.297552,0.4461,0.441743,0.450457,0.62834,0.624104,0.632576,0.78366,0.780051,0.787269,0.90622,0.903665,0.908775
3,0.15328,0.150122,0.156438,0.26736,0.263481,0.271239,0.38972,0.385445,0.393995,0.55458,0.550223,0.558937,0.73108,0.727193,0.734967,0.8658,0.862812,0.868788,0.95168,0.9498,0.95356
4,0.2023,0.198779,0.205821,0.33592,0.33178,0.34006,0.46412,0.459749,0.468491,0.6315,0.627272,0.635728,0.79636,0.79283,0.79989,0.9123,0.909821,0.914779,0.97614,0.974802,0.977478
5,0.24426,0.240494,0.248026,0.39104,0.386763,0.395317,0.52074,0.516361,0.525119,0.68758,0.683517,0.691643,0.84554,0.842372,0.848708,0.9438,0.941781,0.945819,0.98802,0.987066,0.988974
6,0.2847,0.280744,0.288656,0.44232,0.437967,0.446673,0.5695,0.56516,0.57384,0.74282,0.738989,0.746651,0.88658,0.8838,0.88936,0.96772,0.966171,0.969269,0.99508,0.994467,0.995693
7,0.3229,0.318801,0.326999,0.48154,0.47716,0.48592,0.62384,0.619594,0.628086,0.79076,0.787195,0.794325,0.92584,0.923543,0.928137,0.98358,0.982466,0.984694,0.99846,0.998116,0.998804
8,0.35726,0.35306,0.36146,0.5299,0.525525,0.534275,0.6745,0.670393,0.678607,0.84412,0.84094,0.8473,0.95684,0.955059,0.958621,0.99478,0.994148,0.995412,0.99938,0.999162,0.999598
9,0.39074,0.386463,0.395017,0.57676,0.572429,0.581091,0.72786,0.723959,0.731761,0.89134,0.888612,0.894068,0.98108,0.979886,0.982274,0.99766,0.997236,0.998084,0.99984,0.999729,0.999951
10,0.43084,0.426499,0.435181,0.62628,0.622039,0.630521,0.78158,0.777958,0.785202,0.93604,0.933895,0.938185,0.98996,0.989086,0.990834,0.99892,0.998632,0.999208,0.99992,0.999842,0.999998
11,0.46958,0.465205,0.473955,0.67452,0.670413,0.678627,0.83618,0.832936,0.839424,0.96336,0.961713,0.965007,0.99404,0.993365,0.994715,0.99942,0.999209,0.999631,0.99998,0.999941,1.000019
12,0.5101,0.505718,0.514482,0.72236,0.718435,0.726285,0.8861,0.883315,0.888885,0.97626,0.974926,0.977594,0.99656,0.996047,0.997073,0.99974,0.999599,0.999881,0.99996,0.999905,1.000015
13,0.54588,0.541516,0.550244,0.76734,0.763636,0.771044,0.9185,0.916102,0.920898,0.98344,0.982321,0.984559,0.99798,0.997586,0.998374,0.99992,0.999842,0.999998,1,1,1
14,0.58504,0.580721,0.589359,0.81324,0.809824,0.816656,0.93842,0.936313,0.940527,0.98788,0.986921,0.988839,0.99874,0.998429,0.999051,0.99992,0.999842,0.999998,1,1,1
15,0.62266,0.618411,0.626909,0.85116,0.84804,0.85428,0.95138,0.949495,0.953265,0.99078,0.989942,0.991618,0.99932,0.999092,0.999548,0.99994,0.999872,1.000008,1,1,1
16,0.65748,0.65332,0.66164,0.87284,0.86992,0.87576,0.96066,0.958956,0.962364,0.99284,0.992101,0.993579,0.99932,0.999092,0.999548,0.99998,0.999941,1.000019,1,1,1
17,0.694,0.689961,0.698039,0.89656,0.893891,0.899229,0.9667,0.965127,0.968273,0.99476,0.994127,0.995393,0.99956,0.999376,0.999744,0.99998,0.999941,1.000019,1,1,1
18,0.7316,0.727716,0.735484,0.91212,0.909638,0.914602,0.97242,0.970985,0.973855,0.99638,0.995854,0.996906,0.99972,0.999573,0.999867,0.99996,0.999905,1.000015,1,1,1
19,0.76046,0.756719,0.764201,0.9231,0.920765,0.925435,0.9744,0.973016,0.975784,0.99712,0.99665,0.99759,0.99982,0.999702,0.999938,1,1,1,1,1,1
20,0.78714,0.783552,0.790728,0.93252,0.930321,0.934719,0.97958,0.97834,0.98082,0.99814,0.997762,0.998518,0.99986,0.999756,0.999964,1,1,1,1,1,1
21,0.81006,0.806622,0.813498,0.9389,0.936801,0.940999,0.98346,0.982342,0.984578,0.99856,0.998228,0.998892,0.99984,0.999729,0.999951,1,1,1,1,1,1
22,0.83084,0.827554,0.834126,0.94394,0.941924,0.945956,0.98584,0.984804,0.986876,0.99876,0.998452,0.999068,1,1,1,0.99998,0.999941,1.000019,1,1,1
23,0.84916,0.846023,0.852297,0.9481,0.946156,0.950044,0.98734,0.98636,0.98832,0.99926,0.999022,0.999498,0.99998,0.999941,1.000019,1,1,1,1,1,1
24,0.8612,0.858169,0.864231,0.95234,0.950473,0.954207,0.98906,0.988148,0.989972,0.9994,0.999185,0.999615,0.99998,0.999941,1.000019,1,1,1,1,1,1
25,0.87962,0.876768,0.882472,0.95528,0.953468,0.957092,0.99126,0.990444,0.992076,0.99968,0.999523,0.999837,1,1,1,1,1,1,1,1,1
26,0.88336,0.880546,0.886174,0.95912,0.957384,0.960856,0.9929,0.992164,0.993636,0.9998,0.999676,0.999924,1,1,1,1,1,1,1,1,1
27,0.8847,0.8819,0.8875,0.96288,0.961223,0.964537,0.995,0.994382,0.995618,0.99986,0.999756,0.999964,0.99998,0.999941,1.000019,1,1,1,1,1,1
28,0.89434,0.891646,0.897034,0.96632,0.964739,0.967901,0.99636,0.995832,0.996888,0.99988,0.999784,0.999976,0.99998,0.999941,1.000019,1,1,1,1,1,1
29,0.89314,0.890432,0.895848,0.96984,0.968341,0.971339,0.99732,0.996867,0.997773,0.99992,0.999842,0.999998,1,1,1,1,1,1,1,1,1
30,0.90132,0.898706,0.903934,0.97282,0.971395,0.974245,0.99832,0.997961,0.998679,0.99992,0.999842,0.999998,0.99998,0.999941,1.000019,1,1,1,1,1,1
31,0.90486,0.902288,0.907432,0.97504,0.973673,0.976407,0.99902,0.998746,0.999294,0.99996,0.999905,1.000015,1,1,1,0.99998,0.999941,1.000019,1,1,1
32,0.9083,0.90577,0.91083,0.97934,0.978093,0.980587,0.99918,0.998929,0.999431,1,1,1,1,1,1,1,1,1,1,1,1
33,0.91066,0.90816,0.91316,0.9826,0.981454,0.983746,0.99936,0.999138,0.999582,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
34,0.91338,0.910914,0.915846,0.98594,0.984908,0.986972,0.99938,0.999162,0.999598,0.9999,0.999812,0.999988,1,1,1,1,1,1,1,1,1
35,0.91558,0.913143,0.918017,0.98994,0.989065,0.990815,0.99952,0.999328,0.999712,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
36,0.92222,0.919872,0.924568,0.99186,0.991072,0.992648,0.99958,0.9994,0.99976,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
37,0.92728,0.925004,0.929556,0.99378,0.993091,0.994469,0.99976,0.999624,0.999896,0.99996,0.999905,1.000015,1,1,1,1,1,1,1,1,1
38,0.93032,0.928088,0.932552,0.99446,0.993809,0.995111,0.99954,0.999352,0.999728,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
39,0.93434,0.932169,0.936511,0.99606,0.995511,0.996609,0.9998,0.999676,0.999924,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
40,0.94196,0.93991,0.94401,0.99716,0.996694,0.997626,0.99968,0.999523,0.999837,1,1,1,1,1,1,1,1,1,1,1,1
41,0.94658,0.944609,0.948551,0.9972,0.996737,0.997663,0.99964,0.999474,0.999806,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
42,0.95162,0.949739,0.953501,0.99726,0.996802,0.997718,0.99982,0.999702,0.999938,1,1,1,1,1,1,1,1,1,1,1,1
43,0.95764,0.955875,0.959405,0.99808,0.997696,0.998464,0.9998,0.999676,0.999924,1,1,1,1,1,1,1,1,1,1,1,1
44,0.96334,0.961693,0.964987,0.99814,0.997762,0.998518,0.9998,0.999676,0.999924,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
45,0.96794,0.966396,0.969484,0.99804,0.997652,0.998428,0.99992,0.999842,0.999998,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
46,0.97234,0.970903,0.973777,0.9986,0.998272,0.998928,0.99992,0.999842,0.999998,1,1,1,1,1,1,1,1,1,1,1,1
47,0.97654,0.975213,0.977867,0.99876,0.998452,0.999068,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1
48,0.97938,0.978134,0.980626,0.99864,0.998317,0.998963,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
49,0.98348,0.982363,0.984597,0.99886,0.998564,0.999156,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
50,0.98514,0.984079,0.986201,0.99884,0.998542,0.999138,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1,1,1,1


==> filecontents/neighboring_K100_p0.0001_r0.05_f0.21_l3_t6_varyingdegree.csv <==
k,deg20_prob,deg20_lb,deg20_ub,deg40_prob,deg40_lb,deg40_ub,deg60_prob,deg60_lb,deg60_ub,deg80_prob,deg80_lb,deg80_ub,deg99_prob,deg99_lb,deg99_ub
1,0.0833,0.080878,0.085722,0.12506,0.122161,0.127959,0.16888,0.165596,0.172164,0.20702,0.203469,0.210571,0.4699,0.465525,0.474275
2,0.1424,0.139337,0.145463,0.2154,0.211797,0.219003,0.29356,0.289568,0.297552,0.36754,0.363314,0.371766,0.7108,0.706826,0.714774
3,0.20084,0.197328,0.204352,0.28446,0.280505,0.288415,0.38972,0.385445,0.393995,0.48448,0.480099,0.488861,0.83924,0.83602,0.84246
4,0.2569,0.25307,0.26073,0.33988,0.335728,0.344032,0.46412,0.459749,0.468491,0.58104,0.576715,0.585365,0.90622,0.903665,0.908775
5,0.31126,0.307202,0.315318,0.3962,0.391913,0.400487,0.52074,0.516361,0.525119,0.65466,0.650492,0.658828,0.94546,0.94347,0.94745
6,0.36598,0.361758,0.370202,0.45536,0.450995,0.459725,0.5695,0.56516,0.57384,0.71304,0.709075,0.717005,0.96632,0.964739,0.967901
7,0.41826,0.413936,0.422584,0.51132,0.506938,0.515702,0.62384,0.619594,0.628086,0.7635,0.759775,0.767225,0.97784,0.97655,0.97913
8,0.46894,0.464566,0.473314,0.5642,0.559854,0.568546,0.6745,0.670393,0.678607,0.80788,0.804427,0.811333,0.9864,0.985385,0.987415
9,0.52366,0.519282,0.528038,0.62158,0.617329,0.625831,0.72786,0.723959,0.731761,0.85242,0.849311,0.855529,0.99232,0.991555,0.993085
10,0.57638,0.572049,0.580711,0.6778,0.673704,0.681896,0.78158,0.777958,0.785202,0.8983,0.895651,0.900949,0.99478,0.994148,0.995412
11,0.6304,0.626169,0.634631,0.72818,0.72428,0.73208,0.83618,0.832936,0.839424,0.93028,0.928048,0.932512,0.99714,0.996672,0.997608
12,0.681,0.676915,0.685085,0.78108,0.777455,0.784705,0.8861,0.883315,0.888885,0.95086,0.948965,0.952755,0.99792,0.997521,0.998319
13,0.7314,0.727515,0.735285,0.83316,0.829892,0.836428,0.9185,0.916102,0.920898,0.96454,0.962919,0.966161,0.99852,0.998183,0.998857
14,0.78344,0.77983,0.78705,0.87622,0.873333,0.879107,0.93842,0.936313,0.940527,0.97494,0.97357,0.97631,0.99922,0.998975,0.999465
15,0.83194,0.828662,0.835218,0.90204,0.899434,0.904646,0.95138,0.949495,0.953265,0.9812,0.98001,0.98239,0.99954,0.999352,0.999728
16,0.86788,0.864912,0.870848,0.91742,0.915007,0.919833,0.96066,0.958956,0.962364,0.98592,0.984887,0.986953,0.99962,0.999449,0.999791
17,0.88356,0.880748,0.886372,0.92784,0.925572,0.930108,0.9667,0.965127,0.968273,0.98916,0.988252,0.990068,0.99982,0.999702,0.999938
18,0.89126,0.888531,0.893989,0.93466,0.932494,0.936826,0.97242,0.970985,0.973855,0.99194,0.991156,0.992724,0.99994,0.999872,1.000008
19,0.89746,0.894801,0.900119,0.94212,0.940073,0.944167,0.9744,0.973016,0.975784,0.99328,0.992564,0.993996,0.9998,0.999676,0.999924
20,0.90244,0.899839,0.905041,0.94714,0.945179,0.949101,0.97958,0.97834,0.98082,0.9945,0.993852,0.995148,1,1,1
21,0.90656,0.904009,0.909111,0.9499,0.947988,0.951812,0.98346,0.982342,0.984578,0.9956,0.99502,0.99618,0.99994,0.999872,1.000008
22,0.914,0.911543,0.916457,0.95834,0.956589,0.960091,0.98584,0.984804,0.986876,0.99668,0.996176,0.997184,0.99994,0.999872,1.000008
23,0.92022,0.917845,0.922595,0.96302,0.961366,0.964674,0.98734,0.98636,0.98832,0.99718,0.996715,0.997645,0.99998,0.999941,1.000019
24,0.92782,0.925552,0.930088,0.96846,0.966928,0.969992,0.98906,0.988148,0.989972,0.99802,0.99763,0.99841,1,1,1
25,0.93422,0.932047,0.936393,0.97134,0.969878,0.972802,0.99126,0.990444,0.992076,0.99832,0.997961,0.998679,0.99998,0.999941,1.000019
26,0.94204,0.939992,0.944088,0.97566,0.974309,0.977011,0.9929,0.992164,0.993636,0.9989,0.998609,0.999191,1,1,1
27,0.94878,0.946848,0.950712,0.98004,0.978814,0.981266,0.995,0.994382,0.995618,0.99912,0.99886,0.99938,1,1,1
28,0.95682,0.955038,0.958602,0.98432,0.983231,0.985409,0.99636,0.995832,0.996888,0.99938,0.999162,0.999598,1,1,1
29,0.96524,0.963634,0.966846,0.98816,0.987212,0.989108,0.99732,0.996867,0.997773,0.99952,0.999328,0.999712,1,1,1
30,0.97318,0.971764,0.974596,0.99184,0.991051,0.992629,0.99832,0.997961,0.998679,0.99976,0.999624,0.999896,1,1,1
31,0.9786,0.977332,0.979868,0.99416,0.993492,0.994828,0.99902,0.998746,0.999294,0.99974,0.999599,0.999881,1,1,1
32,0.98618,0.985157,0.987203,0.99598,0.995425,0.996535,0.99918,0.998929,0.999431,0.9999,0.999812,0.999988,1,1,1
33,0.98838,0.987441,0.989319,0.99736,0.99691,0.99781,0.99936,0.999138,0.999582,0.99994,0.999872,1.000008,1,1,1
34,0.99048,0.989629,0.991331,0.99764,0.997215,0.998065,0.99938,0.999162,0.999598,0.9999,0.999812,0.999988,1,1,1
35,0.991,0.990172,0.991828,0.99836,0.998005,0.998715,0.99952,0.999328,0.999712,0.99996,0.999905,1.000015,1,1,1
36,0.99088,0.990047,0.991713,0.99802,0.99763,0.99841,0.99958,0.9994,0.99976,0.99998,0.999941,1.000019,1,1,1
37,0.9919,0.991114,0.992686,0.9983,0.997939,0.998661,0.99976,0.999624,0.999896,0.99998,0.999941,1.000019,1,1,1
38,0.99252,0.991765,0.993275,0.99846,0.998116,0.998804,0.99954,0.999352,0.999728,0.99994,0.999872,1.000008,1,1,1
39,0.99342,0.992711,0.994129,0.99848,0.998139,0.998821,0.9998,0.999676,0.999924,0.99994,0.999872,1.000008,1,1,1
40,0.99306,0.992332,0.993788,0.99884,0.998542,0.999138,0.99968,0.999523,0.999837,0.99996,0.999905,1.000015,1,1,1
41,0.99372,0.993028,0.994412,0.9987,0.998384,0.999016,0.99964,0.999474,0.999806,0.99998,0.999941,1.000019,1,1,1
42,0.99428,0.993619,0.994941,0.999,0.998723,0.999277,0.99982,0.999702,0.999938,1,1,1,1,1,1
43,0.9949,0.994276,0.995524,0.99902,0.998746,0.999294,0.9998,0.999676,0.999924,0.99996,0.999905,1.000015,1,1,1
44,0.99568,0.995105,0.996255,0.99924,0.998998,0.999482,0.9998,0.999676,0.999924,0.99996,0.999905,1.000015,1,1,1
45,0.9965,0.995982,0.997018,0.99924,0.998998,0.999482,0.99992,0.999842,0.999998,1,1,1,1,1,1
46,0.99658,0.996068,0.997092,0.9995,0.999304,0.999696,0.99992,0.999842,0.999998,0.99998,0.999941,1.000019,1,1,1
47,0.99744,0.996997,0.997883,0.99964,0.999474,0.999806,0.99994,0.999872,1.000008,0.99998,0.999941,1.000019,1,1,1
48,0.99822,0.997851,0.998589,0.9996,0.999425,0.999775,1,1,1,0.99998,0.999941,1.000019,1,1,1
49,0.99868,0.998362,0.998998,0.99974,0.999599,0.999881,1,1,1,1,1,1,1,1,1
50,0.99878,0.998474,0.999086,0.9999,0.999812,0.999988,0.99998,0.999941,1.000019,1,1,1,1,1,1


==> filecontents/neighboring_K100_p0.01_r0.05_f0.21_l3_d60_varyingt.csv <==
k,tol4_prob,tol4_lb,tol4_ub,tol5_prob,tol5_lb,tol5_ub,tol6_prob,tol6_lb,tol6_ub,tol7_prob,tol7_lb,tol7_ub,tol8_prob,tol8_lb,tol8_ub,tol9_prob,tol9_lb,tol9_ub,tol10_prob,tol10_lb,tol10_ub
1,0.1223,0.119428,0.125172,0.22896,0.225277,0.232643,0.36738,0.363154,0.371606,0.53848,0.53411,0.54285,0.71492,0.710963,0.718877,0.8607,0.857665,0.863735,0.94198,0.939931,0.944029
2,0.2297,0.226013,0.233387,0.40154,0.397243,0.405837,0.58328,0.578959,0.587601,0.7619,0.758167,0.765633,0.89922,0.896581,0.901859,0.96698,0.965414,0.968546,0.9918,0.99101,0.99259
3,0.32358,0.319479,0.327681,0.52628,0.521903,0.530657,0.71228,0.708312,0.716248,0.86304,0.860026,0.866054,0.95184,0.949963,0.953717,0.98846,0.987524,0.989396,0.99788,0.997477,0.998283
4,0.40652,0.402215,0.410825,0.61688,0.612619,0.621141,0.78906,0.785484,0.792636,0.91364,0.911178,0.916102,0.97548,0.974124,0.976836,0.99466,0.994021,0.995299,0.99934,0.999115,0.999565
5,0.47642,0.472042,0.480798,0.69046,0.686408,0.694512,0.84078,0.837573,0.843987,0.94182,0.939768,0.943872,0.9854,0.984349,0.986451,0.998,0.997608,0.998392,0.99972,0.999573,0.999867
6,0.53682,0.532449,0.541191,0.74566,0.741843,0.749477,0.88118,0.878344,0.884016,0.9611,0.959405,0.962795,0.99186,0.991072,0.992648,0.99924,0.998998,0.999482,0.9999,0.999812,0.999988
7,0.5858,0.581482,0.590118,0.7904,0.786832,0.793968,0.90914,0.906621,0.911659,0.97496,0.97359,0.97633,0.99564,0.995062,0.996218,0.9996,0.999425,0.999775,1,1,1
8,0.6336,0.629377,0.637823,0.82446,0.821125,0.827795,0.9315,0.929286,0.933714,0.98432,0.983231,0.985409,0.99832,0.997961,0.998679,0.99992,0.999842,0.999998,1,1,1
9,0.6773,0.673202,0.681398,0.85912,0.856071,0.862169,0.95128,0.949393,0.953167,0.99058,0.989733,0.991427,0.99938,0.999162,0.999598,0.99996,0.999905,1.000015,1,1,1
10,0.71634,0.712389,0.720291,0.88692,0.884144,0.889696,0.96696,0.965393,0.968527,0.99556,0.994977,0.996143,0.99974,0.999599,0.999881,1,1,1,1,1,1
11,0.75568,0.751914,0.759446,0.91426,0.911806,0.916714,0.97752,0.976221,0.978819,0.9979,0.997499,0.998301,0.9999,0.999812,0.999988,1,1,1,1,1,1
12,0.78712,0.783532,0.790708,0.93382,0.931641,0.935999,0.9866,0.985592,0.987608,0.99898,0.9987,0.99926,0.99998,0.999941,1.000019,1,1,1,1,1,1
13,0.8163,0.812906,0.819694,0.94978,0.947866,0.951694,0.99184,0.991051,0.992629,0.99936,0.999138,0.999582,0.99996,0.999905,1.000015,1,1,1,1,1,1
14,0.84216,0.838964,0.845356,0.96336,0.961713,0.965007,0.9953,0.9947,0.9959,0.99966,0.999498,0.999822,1,1,1,1,1,1,1,1,1
15,0.86674,0.863761,0.869719,0.97348,0.972072,0.974888,0.99646,0.995939,0.996981,0.99968,0.999523,0.999837,1,1,1,1,1,1,1,1,1
16,0.8864,0.883619,0.889181,0.98094,0.979741,0.982139,0.99748,0.997041,0.997919,0.99976,0.999624,0.999896,1,1,1,1,1,1,1,1,1
17,0.90292,0.900325,0.905515,0.98556,0.984514,0.986606,0.99806,0.997674,0.998446,0.99982,0.999702,0.999938,0.99998,0.999941,1.000019,1,1,1,1,1,1
18,0.92064,0.918271,0.923009,0.98824,0.987295,0.989185,0.99834,0.997983,0.998697,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
19,0.93386,0.931682,0.936038,0.99088,0.990047,0.991713,0.99892,0.998632,0.999208,0.99998,0.999941,1.000019,0.99998,0.999941,1.000019,1,1,1,1,1,1
20,0.94436,0.942351,0.946369,0.99288,0.992143,0.993617,0.9991,0.998837,0.999363,0.99996,0.999905,1.000015,1,1,1,1,1,1,1,1,1
21,0.95404,0.952205,0.955875,0.99386,0.993175,0.994545,0.99944,0.999233,0.999647,1,1,1,1,1,1,1,1,1,1,1,1
22,0.96136,0.959671,0.963049,0.9946,0.993958,0.995242,0.9995,0.999304,0.999696,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
23,0.9672,0.965639,0.968761,0.99564,0.995062,0.996218,0.9997,0.999548,0.999852,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1
24,0.97264,0.97121,0.97407,0.9958,0.995233,0.996367,0.9996,0.999425,0.999775,1,1,1,1,1,1,1,1,1,1,1,1
25,0.97568,0.97433,0.97703,0.9969,0.996413,0.997387,0.99974,0.999599,0.999881,1,1,1,1,1,1,1,1,1,1,1,1
26,0.97786,0.97657,0.97915,0.99676,0.996262,0.997258,0.99974,0.999599,0.999881,1,1,1,1,1,1,1,1,1,1,1,1
27,0.979,0.977743,0.980257,0.99776,0.997346,0.998174,0.99982,0.999702,0.999938,1,1,1,1,1,1,1,1,1,1,1,1
28,0.98138,0.980195,0.982565,0.99784,0.997433,0.998247,0.99992,0.999842,0.999998,1,1,1,1,1,1,1,1,1,1,1,1
29,0.98256,0.981413,0.983707,0.99816,0.997784,0.998536,0.9999,0.999812,0.999988,1,1,1,1,1,1,1,1,1,1,1,1
30,0.98486,0.98379,0.98593,0.99828,0.997917,0.998643,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1
31,0.98578,0.984742,0.986818,0.99854,0.998205,0.998875,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1
32,0.98708,0.98609,0.98807,0.9989,0.998609,0.999191,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
33,0.9875,0.986526,0.988474,0.999,0.998723,0.999277,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
34,0.98918,0.988273,0.990087,0.9991,0.998837,0.999363,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
35,0.9894,0.988502,0.990298,0.99948,0.99928,0.99968,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1,1,1,1
36,0.99064,0.989796,0.991484,0.99958,0.9994,0.99976,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1,1,1,1
37,0.99066,0.989817,0.991503,0.99972,0.999573,0.999867,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
38,0.992,0.991219,0.992781,0.99992,0.999842,0.999998,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
39,0.99258,0.991828,0.993332,0.99982,0.999702,0.999938,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
40,0.99368,0.992985,0.994375,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
41,0.99444,0.993788,0.995092,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
42,0.99564,0.995062,0.996218,0.99998,0.999941,1.000019,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1,1,1,1
43,0.99548,0.994892,0.996068,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
44,0.99674,0.99624,0.99724,0.99996,0.999905,1.000015,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
45,0.99706,0.996585,0.997535,0.99998,0.999941,1.000019,0.99998,0.999941,1.000019,1,1,1,1,1,1,1,1,1,1,1,1
46,0.9971,0.996629,0.997571,0.99994,0.999872,1.000008,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
47,0.99798,0.997586,0.998374,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
48,0.99836,0.998005,0.998715,0.99992,0.999842,0.999998,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
49,0.99832,0.997961,0.998679,0.99988,0.999784,0.999976,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
50,0.99902,0.998746,0.999294,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1


==> filecontents/neighboring_K100_p0.01_r0.05_f0.21_l3_d80_t6_varyingtestprotocol.csv <==
k,circular_prob,random_prob,new_prob
1,0.42402,0.4203,0.4256
2,0.65736,0.65036,0.6622
3,0.78474,0.78904,0.79958
4,0.857,0.86866,0.88222
5,0.90486,0.91674,0.92822
6,0.93444,0.94688,0.95308
7,0.9531,0.96632,0.96904
8,0.96698,0.97716,0.97908
9,0.9777,0.9849,0.98626
10,0.98708,0.9906,0.99072
11,0.99192,0.99362,0.99426
12,0.99622,0.99592,0.9961
13,0.99696,0.99738,0.99738
14,0.998,0.9983,0.99832
15,0.99888,0.999,0.999
16,0.99922,0.99922,0.9994
17,0.99934,0.99938,0.99952
18,0.99962,0.99966,0.99966
19,0.9997,0.99982,0.99982
20,0.99976,0.99986,0.99986


==> filecontents/randomdregular_K100_p0.01_r0.05_f0.21_l3_d80_t6_varyingtestprotocol.csv <==
k,circular_prob,random_prob,new_prob
1,0.42742,0.4238,0.42668
2,0.66394,0.65748,0.66442
3,0.79784,0.79104,0.79572
4,0.88062,0.87206,0.874
5,0.92254,0.91682,0.92196
6,0.9503,0.947,0.95052
7,0.96682,0.966,0.96802
8,0.97914,0.97754,0.97974
9,0.98624,0.98526,0.98606
10,0.99184,0.99064,0.99088
11,0.99454,0.99338,0.9943
12,0.99608,0.99592,0.9958
13,0.99802,0.99728,0.99742
14,0.99862,0.99796,0.9983
15,0.99904,0.99892,0.99888
16,0.9993,0.99926,0.9992
17,0.99964,0.99928,0.9995
18,0.99964,0.99968,0.9996
19,0.99982,0.99986,0.9998
20,0.99982,0.99992,0.99984


==> filecontents/s152_c12_p0.003_l3_f0.21.csv <==
days,NR,HK,RH,MS,SL,MT,RC,DN,SC,AD,LG,DR
1,0.008204,0.008154,0.008475,0.008198,0.00824,0.008182,0.008136,0.008317,0.008012,0.008171,0.008387,0.007905
2,0.011173,0.011084,0.01131,0.011248,0.01125,0.011128,0.011128,0.011187,0.010936,0.011081,0.011213,0.01108
3,0.014156,0.014076,0.014245,0.01419,0.01413,0.014132,0.014088,0.01429,0.013932,0.014033,0.01422,0.01403
4,0.027888,0.020459,0.0203,0.020615,0.01825,0.020778,0.029372,0.019363,0.020032,0.02026,0.02092,0.024185
5,0.044554,0.02789,0.02729,0.028047,0.02284,0.028273,0.048592,0.02479,0.026972,0.027404,0.028753,0.036665
6,0.06371,0.035989,0.034765,0.036342,0.02786,0.036915,0.070516,0.030897,0.03488,0.035444,0.038027,0.050485
7,0.096196,0.046909,0.045405,0.047628,0.03383,0.047873,0.107648,0.039303,0.046592,0.045804,0.050587,0.071645
8,0.141466,0.06065,0.059915,0.061692,0.04092,0.060778,0.160516,0.049607,0.062392,0.058534,0.067427,0.09982
9,0.197789,0.077326,0.078695,0.078845,0.04903,0.07602,0.22502,0.06218,0.082664,0.073771,0.0886,0.135465
10,0.269383,0.098183,0.103345,0.100652,0.05873,0.094357,0.306028,0.078447,0.109988,0.092333,0.115907,0.18108
11,0.354058,0.123781,0.13588,0.128893,0.0716,0.115527,0.40066,0.099527,0.14616,0.114533,0.15216,0.237725
12,0.446377,0.155463,0.17658,0.163658,0.08602,0.140047,0.502404,0.125423,0.191168,0.14053,0.196027,0.30657
13,0.541023,0.193718,0.226485,0.206415,0.10414,0.167678,0.604448,0.156663,0.246252,0.171441,0.249613,0.385205
14,0.632038,0.238504,0.28458,0.256192,0.12516,0.199718,0.69894,0.194763,0.308952,0.207144,0.31114,0.469105
15,0.713809,0.289239,0.348605,0.312707,0.15106,0.23629,0.779396,0.23881,0.378564,0.248487,0.38012,0.55472
16,0.783888,0.345933,0.416365,0.374693,0.17998,0.276027,0.843788,0.289277,0.452596,0.29453,0.452787,0.63812
17,0.841096,0.406375,0.485765,0.440107,0.21273,0.319613,0.892208,0.344153,0.526456,0.345351,0.525073,0.71327
18,0.886122,0.468804,0.553675,0.50662,0.24863,0.366573,0.92722,0.40182,0.597928,0.399694,0.596867,0.77938
19,0.920458,0.531434,0.617155,0.571908,0.28643,0.41644,0.952,0.46019,0.664064,0.456174,0.664513,0.83457
20,0.94579,0.592489,0.67568,0.633842,0.32493,0.467575,0.968812,0.518763,0.722968,0.513539,0.725747,0.87892

